NoduleNet: Decoupled False Positive Reductionfor Pulmonary Nodule Detection and Segmentation

Pulmonary nodule detection, false positive reduction and segmentation represent three of the most common tasks in the computeraided analysis of chest CT images. Methods have been proposed for eachtask with deep learning based methods heavily favored recently. However training deep learning models to solve each task separately may be sub-optimal - resource intensive and without the benefit of feature sharing. Here, we propose a new end-to-end 3D deep convolutional neural net (DCNN), called NoduleNet, to solve nodule detection, false positive reduction and nodule segmentation jointly in a multi-task fashion. To avoid friction between different tasks and encourage feature diversification, we incorporate two major design tricks: 1) decoupled feature maps for nodule detection and false positive reduction, and 2) a segmentation refinement subnet for increasing the precision of nodule segmentation. Extensive experiments on the large-scale LIDC dataset demonstrate that the multi-task training is highly beneficial, improving the nodule detection accuracy by 10.27%, compared to the baseline model trained to only solve the nodule detection task. We also carry out systematic ablation studies to highlight contributions from each of the added components. Code is available at https://github.com/uci-cbcl/NoduleNet.

==> Changes_after_review.txt <==
Integrating suggestions from the reviewers:
1. Re-drew Fig. 1., which is the model architecture. Added detailed information of input and output. Added more description both in the figure and in the figure caption.

2. Modified "LIDC-LDRI is a large-scale public dataset forstudying lung cancers, which contains 1012 sets of CT scans collected from mul-tiple sites with various slice thickness." in the 1st paragraph of Results section, to "LIDC-LDRI is a large-scale public dataset forstudying lung cancers, which contains 1018 sets of CT scans collected from mul-tiple sites with various slice thickness." (corrected the number). We apologize for the incorrect quoted number.

3. Modified "because of different inclusion criteria" to "because of different nodule selection criteria", to solve the confusion on the inclusion criteria. We apologize for the confusing saying before.

4. Corrected "Dice-Srensen" to "Sørensen–Dice"

5. Modified "The average sensitivity of the NoduleNet using decoupled false positive reduction(F_d) has around 4% to 5% improvement..." to "The average sensitivity of the NoduleNet using decoupled false positive reduction(F_d) has around 3% to 4% improvement...". The confusion was raised from different interpretation of the table, so we modified it to solve this confusion. We apologize for the confusing saying before.

Other fomat changes:
1. Added the authors list

2. Removed the last row of Fig. 2., to prevent the total number of pages exceeding 8.
